Radio jets in NGC 1068 with e-MERLIN and VLA: structure and morphology

We present new high-sensitivity e-MERLIN and VLA radio images of the prototypical Seyfert 2 galaxy NGC 1068 at 5, 10 and 21 GHz. We image the radio jet, from the compact components NE, C, S1 and S2 to the faint double-lobed jet structure of the NE and SW jet lobes. Furthermore, we map the jet between by combining e-MERLIN and VLA data for the first time. Components NE, C and S2 have steep spectra indicative of optically-thin non-thermal emission domination between 5 and 21 GHz. Component S1, which is where the AGN resides, has a flat radio spectrum. We report a new component, S2a, a part of the southern jet. We compare these new data with the MERLIN and VLA data observed in 1983, 1992 and 1995 and report a flux decrease by a factor of 2 in component C, suggesting variability of this jet component. With the high angular resolution e-MERLIN maps, we detect the bow shocks in the NE jet lobe that coincide with the molecular gas outflows observed with ALMA. The NE jet lobe has enough radio power considered to be responsible for driving out the dense molecular gas observed with ALMA around the same region.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
